Optimizing Readability Using Genetic Algorithms

This research presents ORUGA, a method that tries to automatically optimize the readability of any text in English. The core idea behind the method is that certain factors affect the readability of a text, some of which are quantifiable (number of words, syllables, presence or absence of adverbs, and so on). The nature of these factors allows us to implement a genetic learning strategy to replace some existing words with their most suitable synonyms to facilitate optimization. In addition, this research seeks to preserve both the original text's content and form through multi-objective optimization techniques. In this way, neither the text's syntactic structure nor the semantic content of the original message is significantly distorted. An exhaustive study on a substantial number and diversity of texts confirms that our method was able to optimize the degree of readability in all cases without significantly altering their form or meaning. The source code of this approach is available at https://github.com/jorge-martinez-gil/oruga.

==> nsga20.dat <==
w r
10 12.853588785046732
11 12.733308411214955
12 12.623028037383177
13 12.522747663551407
14 12.43246728971963
15 12.342186915887852


==> nsga21.dat <==
w r
4 12.803333333333335
5 12.705000000000002
6 12.60666666666667
7 12.508333333333336
8 12.410000000000004


==> nsga22.dat <==
w r
7 16.3903125
8 16.113750000000003
9 15.929375
10 15.837187500000002


==> nsga23.dat <==
w r
2 11.069102803738321
3 10.958822429906544
4 10.848542056074766
5 10.738261682242989
6 10.627981308411218
7 10.517700934579441
8 10.407420560747664


==> nsga24.dat <==
w r
7 12.091794871794871
8 11.68837606837607
9 11.587521367521369
10 11.486666666666668
11 11.385811965811968
12 11.383333333333333


==> nsga25.dat <==
w r
8 10.353214285714287
9 10.205714285714286
10 10.058214285714289
11 9.910714285714288
12 9.836964285714288


==> nsga26.dat <==
w r
10 13.75420289855073
11 13.423908045977015
12 13.220459770114942
13 13.100341880341883
14 12.999487179487183
15 12.898632478632482


==> nsga27.dat <==
w r
6 14.61133333333333
7 14.406529801324503
8 14.328384105960264
9 14.250238410596026
10 14.172092715231788


==> nsga28.dat <==
w r
6 18.82529976019185
7 18.65551558752998
8 18.48573141486811
9 18.400839328537177
10 18.31594724220624
11 18.2310551558753
12 18.146163069544368


==> nsga29.dat <==
w r
13 8.309705882352944
14 8.136176470588236
15 8.049411764705884
16 7.962647058823531
17 7.885383211678832

